A Review of BioTree Construction in the Context of Information Fusion: Priors, Methods, Applications and Trends

Biological tree (BioTree) analysis is a foundational tool in biology, enabling the exploration of evolutionary and differentiation relationships among organisms, genes, and cells. Traditional tree construction methods, while instrumental in early research, face significant challenges in handling the growing complexity and scale of modern biological data, particularly in integrating multimodal datasets. Advances in deep learning (DL) offer transformative opportunities by enabling the fusion of biological prior knowledge with data-driven models. These approaches address key limitations of traditional methods, facilitating the construction of more accurate and interpretable BioTrees. This review highlights critical biological priors essential for phylogenetic and differentiation tree analyses and explores strategies for integrating these priors into DL models to enhance accuracy and interpretability. Additionally, the review systematically examines commonly used data modalities and databases, offering a valuable resource for developing and evaluating multimodal fusion models. Traditional tree construction methods are critically assessed, focusing on their biological assumptions, technical limitations, and scalability issues. Recent advancements in DL-based tree generation methods are reviewed, emphasizing their innovative approaches to multimodal integration and prior knowledge incorporation. Finally, the review discusses diverse applications of BioTrees in various biological disciplines, from phylogenetics to developmental biology, and outlines future trends in leveraging DL to advance BioTree research. By addressing the challenges of data complexity and prior knowledge integration, this review aims to inspire interdisciplinary innovation at the intersection of biology and DL.

==> fengong.txt <==
夏俊,00009915_杨如涵 (Ruhan YANG).pdf
吴立荣,00009493_方圆 (Yuan FANG).pdf
刘子丞,00009510_冯思佳 (Sijia FENG).pdf
郑蒋滨,00009516_徐畅 (Chang XU).pdf
臧泽林,00009521_韩心悦 (Xinyue HAN).pdf
高张阳,00009525_洪陈源 (Chenyuan HONG).pdf
夏俊,00009528_石祥立 (Xiangli SHI).pdf
吴立荣,00009532_夏婉可 (Wanke XIA).pdf
刘子丞,00009538_靳宏博 (Hongbo JIN).pdf
郑蒋滨,00009541_李鹏 (Peng LI).pdf
臧泽林,00009558_伏铭贤 (Mingxian FU).pdf
高张阳,00009559_徐瑞延 (Ruiyan XU).pdf
夏俊,00009570_施源 (Yuan SHI).pdf
吴立荣,00009577_刘俊麟 (Junlin LIU).pdf
刘子丞,00009582_辜汝曦 (Ruxi GU).pdf
郑蒋滨,00009583_李明 (Ming LI).pdf
臧泽林,00009594_周嘉涛 (Jiatao ZHOU).pdf
高张阳,00009598_陆晔 (Ye LU).pdf
夏俊,00009604_庄颖轩 (Yingxuan ZHUANG).pdf
吴立荣,00009609_施翰青 (Hanqing SHI).pdf
刘子丞,00009634_黄霄 (Xiao HUANG).pdf
郑蒋滨,00009646_徐敬 (Jing XU).pdf
臧泽林,00009660_陈亮蓉 (Liangrong CHEN).pdf
高张阳,00009665_郑思哲 (Sizhe ZHENG).pdf
夏俊,00009676_李成强 (Chengqiang LI).pdf
吴立荣,00009677_华英凡 (Yingfan HUA).pdf
刘子丞,00009679_米亚鹏 (Yapeng MI).pdf
郑蒋滨,00009680_赵芷维 (Zhiwei ZHAO).pdf
臧泽林,00009682_戴美坡 (Meipo DAI).pdf
高张阳,00009683_王若禹 (Ruoyu WANG).pdf
夏俊,00009686_马万里 (Wanli MA).pdf
吴立荣,00009689_姜楠 (Nan JIANG).pdf
刘子丞,00009694_胡婧 (Jing HU).pdf
郑蒋滨,00009700_吴迪 (Di WU).pdf
臧泽林,00009704_张柏瑞 (Bairui ZHANG).pdf
高张阳,00009706_柏岳锋 (Yuefeng BAI).pdf
夏俊,00009710_洪琳希 (Linxi HONG).pdf
吴立荣,00009711_杨小净 (Xiaojing YANG).pdf
刘子丞,00009712_张晋 (Jin ZHANG).pdf
郑蒋滨,00009716_冀水尘 (Shuichen JI).pdf
臧泽林,00009718_蔡孟宸 (Mengchen CAI).pdf
高张阳,00009719_范嘉鑫 (Jiaxin FAN).pdf
夏俊,00009720_王柯 (Ke WANG).pdf
吴立荣,00009722_李媛媛 (Yuanyuan LI).pdf
刘子丞,00009723_田怡 (Yi TIAN).pdf
郑蒋滨,00009731_申铭 (Ming SHEN).pdf
臧泽林,00009737_江之昀 (Zhiyun JIANG).pdf
高张阳,00009739_夏旗 (Qi XIA).pdf
夏俊,00009744_李明磊 (Minglei LI).pdf
吴立荣,00009747_刘航宇 (Hangyu LIU).pdf
刘子丞,00009748_李欣桐 (Xintong LI).pdf
郑蒋滨,00009754_魏志剑 (Wei ZHIJIAN).pdf
臧泽林,00009759_彭若天 (Ruotian PENG).pdf
高张阳,00009761_陈锘屹 (Nuoyi CHEN).pdf
夏俊,00009764_陈宇卓 (Yuzhuo CHEN).pdf
吴立荣,00009766_许悦 (Yue XU).pdf
刘子丞,00009771_王率 (Shuai WANG).pdf
郑蒋滨,00009774_谢俊 (Jun XIE).pdf
臧泽林,00009782_袁良宇 (Liangyu YUAN).pdf
高张阳,00009788_王晶鑫 (Jingxin WANG).pdf
夏俊,00009789_杨子璇 (Zixuan YANG).pdf
吴立荣,00009792_王子俊 (Zijun WANG).pdf
刘子丞,00009793_温志森 (Zhisen WEN).pdf
郑蒋滨,00009795_李瑾熠 (Jinyi LI).pdf
臧泽林,00009807_廖恺博 (Kaibo LIAO).pdf
高张阳,00009808_周金诺 (Jinnuo ZHOU).pdf
夏俊,00009809_李慧 (Hui LI).pdf
吴立荣,00009813_汪长帆 (Changfan WANG).pdf
刘子丞,00009814_王洁 (Jie WANG).pdf
郑蒋滨,00009815_崔明章 (Mingzhang CUI).pdf
臧泽林,00009817_李岳霖 (Yuelin LI).pdf
高张阳,00009819_王怡然 (Yiran WANG).pdf
夏俊,00009823_周之望 (Zhiwang ZHOU).pdf
吴立荣,00009826_袁晨翔 (Chenxiang YUAN).pdf
刘子丞,00009829_崔懿婧 (Cui YIJING).pdf
郑蒋滨,00009830_卓思言 (Siyan ZHUO).pdf
臧泽林,00009832_王昕 (Xin WANG).pdf
高张阳,00009842_张浩楠 (Haonan ZHANG).pdf
夏俊,00009843_高静 (Jing GAO).pdf
吴立荣,00009846_杨峻哲 (Junzhe YANG).pdf
刘子丞,00009848_曹婉楠 (Wannan CAO).pdf
郑蒋滨,00009851_邹思哲 (Sizhe ZOU).pdf
臧泽林,00009852_员钰彬 (Yubin YUN).pdf
高张阳,00009856_李书贤 (Shuxian LI).pdf
夏俊,00009867_杨佳冰 (Jiabing YANG).pdf
吴立荣,00009880_陆昊韬 (Haotao LU).pdf
刘子丞,00009883_吴世栋 (Shidong WU).pdf
郑蒋滨,00009886_武天一 (Tianyi WU).pdf
臧泽林,00009887_侯志一 (Zhiyi HOU).pdf
高张阳,00009888_胡翰 (Han HU).pdf
夏俊,00009890_曾缘浩 (Yuanhao ZENG).pdf
吴立荣,00009891_李帅帅 (Shuaishuai LI).pdf
刘子丞,00009896_陈奕昂 (Yiang CHEN).pdf
郑蒋滨,00009902_龚宣 (Xuan GONG).pdf
臧泽林,00009906_郑宇佳 (Yujia ZHENG).pdf
高张阳,00009910_严煜 (Yu YAN).pdf
夏俊,00009912_王兴逸 (Xingyi WANG).pdf
